Binary classification of spoken words with passive phononic metamaterials

Mitigating the energy requirements of artificial intelligence requires novel physical substrates for computation. Phononic metamaterials have a vanishingly low power dissipation and hence are a prime candidate for green, always-on computers. However, their use in machine learning applications has not been explored due to the complexity of their design process: Current phononic metamaterials are restricted to simple geometries (e.g. periodic, tapered), and hence do not possess sufficient expressivity to encode machine learning tasks. We design and fabricate a non-periodic phononic metamaterial, directly from data samples, that can distinguish between pairs of spoken words in the presence of a simple readout nonlinearity; hence demonstrating that phononic metamaterials are a viable avenue towards zero-power smart devices.

==> CHANGES.txt <==
KHz --> kHz everywhere
eight common words --> ten common words everywhere
Fig. naming consistency
Supplementary Information consistency

Comments from Johan:
* The abbreviation FEM is used without defining it the first time.  Spell out “Finite Element Modelling” there. - DONE! (Finite Element Method, not Modelling)
* Pg. 3, end of first paragraph:  Is it better to use the word “numerically” rather than “theoretically”? - DONE! (I also think it is better.)
* Pg. 3: kilolherz unit should be written with small “k”: “72 kHz” and not “72 KHz” - DONE!
* Pg. 5, caption figure 4: One bracket too many in the third row: “))”. - DONE!
* Pg. 6, acknowledgements: Is the ERC grant MATRIX or Marc’s ERC?  Good to include MATRIX here as well. - DONE!
* Pg. 10, after the equation: the paragraph starting with “where..:” should not be indented. - DONE!
* Pg. 18: “kHz” and not “KHz" - DONE!
